Understanding the Radial Acceleration Relation of Dwarf Galaxies with Emergent Gravity

We examine whether the radial acceleration relation (RAR) of dwarf galaxies can be explained by Verlinde's emergent gravity. This is the extension of arXiv:2206.11685v3, which examines the RAR of typical spiral galaxies, to less massive systems. To do this, we compile the line-of-sight velocity dispersion profiles of 30 dwarf galaxies in the Local Group from the literature. We then calculate the expected gravitational acceleration from the stellar component in the framework of the emergent gravity, and compare it with that from observations. The calculated acceleration with the emergent gravity under the assumption of a quasi-de Sitter universe agrees with the observed one within the uncertainty. Our results suggest that the emergent gravity can explain the kinematics of galaxies without introducing dark matter, even for less massive galaxies where dark matter is expected to dominate. This sharply contrasts with MOND, where a new interpolating function has to be introduced for dwarf galaxies to explain their kinematics without dark matter.

==> table2_mrt.txt <==
Title: Understanding the Radial Acceleration Relation of Dwarf Galaxies with Emergent Gravity
Authors: Sanghyeon Han, Ho Seong Hwang, Youngsub Yoon
Table: Velocity dispersion profiles for the 18 galaxiesx in Figure 1
================================================================================
Byte-by-byte Description of file: table2_mrt.txt
--------------------------------------------------------------------------------
 Bytes Format Units  Label     Explanations
--------------------------------------------------------------------------------
 1-16  A16    ---    Name    Galaxy name                             
18-23  F6.1   pc     radius  [4.31/1727.4] galactocentric radius     
25-29  F5.2   km.s-1 Vsig    [-0.01/16.68] velocity dispersion       
31-34  F4.2   km.s-1 e_Vsig  [0.49/8.42] error of velocity dispersion
--------------------------------------------------------------------------------
Notes (1): negative dispersions have been replaced with 0.00
--------------------------------------------------------------------------------
And I             151.9 11.56 4.39
And I             293.3  7.58 2.56
And I             420.4  3.90 1.88
And I             547.1  6.55 1.94
And I             687.6  6.15 2.55
And I             788.9 11.92 3.35
And I             929.7 16.68 4.61
And III            78.2 11.53 2.94
And III           140.7  8.36 2.40
And III           186.5  6.22 2.26
And III           265.8  4.59 1.58
And III           373.7  8.50 2.82
And III           484.1 11.53 3.04
And III           599.7 12.28 3.28
And V              67.9  7.65 2.31
And V             122.9  9.92 2.49
And V             170.5  7.07 1.93
And V             218.2 15.70 3.78
And V             294.0  7.57 2.22
And V             355.2  9.82 2.49
And V             431.8 10.96 3.11
And V             534.2 10.68 2.83
And V             864.1 14.09 3.49
And VI            294.5  6.76 3.12
And VI            431.6 16.08 5.56
And VI            549.0  9.17 3.08
And VI            649.5 10.39 4.11
And VI            776.9 12.22 4.04
And VI            915.1 11.42 4.58
And VII           141.1  7.35 2.03
And VII           338.6 16.33 3.47
And VII           461.2 14.79 3.11
And VII           540.4 16.48 3.36
And VII           625.9  9.69 2.33
And VII           708.1 13.81 3.33
And VII           825.6  6.56 1.73
And VII           944.9 10.60 2.51
And VII          1094.6 13.20 2.95
And VII          1331.9 13.01 3.03
And VII          1705.6 13.46 3.43
And IX            186.9  9.08 3.21
And IX            299.4 11.73 3.64
And IX            471.9  8.85 3.71
And IX            633.9  9.62 3.29
And IX            927.1 10.37 3.41
And XIV            93.8  4.91 1.90
And XIV           156.7  5.57 2.11
And XIV           239.0  6.03 2.04
And XIV           342.7  4.84 1.63
And XIV           372.9  4.70 2.17
And XIV           620.7  3.36 1.89
And XXI           261.4  3.35 4.75
And XXI           485.8  4.26 2.99
And XXI           623.6  5.17 6.45
And XXI           842.1  6.39 2.69
And XXI          1020.5  0.90 8.42
And XXI          1452.1  2.64 1.69
And XXIII         115.8  8.28 2.76
And XXIII         282.5  7.97 2.51
And XXIII         474.1  6.68 2.89
And XXIII         657.6  0.00 1.41
And XXIII         935.4  6.66 2.49
And XXIII        1348.5 11.80 4.07
Bootes I           45.8  2.41 0.76
Bootes I           87.3  4.47 1.52
Bootes I          104.7  5.49 1.68
Bootes I          123.8  3.92 1.17
Bootes I          147.7  0.85 0.49
Bootes I          193.4  6.42 1.96
Canes Venatici I   61.7  6.00 1.47
Canes Venatici I   96.2  6.74 1.68
Canes Venatici I  118.1  6.78 1.55
Canes Venatici I  153.1  8.25 1.70
Canes Venatici I  179.9  8.56 1.82
Canes Venatici I  202.4  8.09 1.72
Canes Venatici I  220.2  7.92 1.73
Canes Venatici I  242.1  5.54 1.47
Canes Venatici I  284.9  4.90 1.28
Canes Venatici I  320.3  7.78 1.65
Canes Venatici I  360.6  9.02 2.00
Canes Venatici I  398.7  5.75 1.47
Canes Venatici I  436.3  7.05 1.66
Canes Venatici I  497.0  9.08 1.96
Cetus             132.2  6.57 2.19
Cetus             225.6  7.63 2.06
Cetus             347.2  9.04 2.26
Cetus             455.3  7.02 2.16
Cetus             636.4  6.98 2.04
Cetus             759.5  8.63 2.90
Cetus             893.6  8.32 2.72
Cetus            1102.8  3.46 1.88
Cetus            1352.0  6.40 2.42
Cetus            1727.4  8.73 2.41
Coma Berenices     11.2  0.00 2.74
Coma Berenices     28.6  2.88 1.75
Coma Berenices     41.2  0.00 1.74
Coma Berenices     49.4  0.00 2.55
Coma Berenices     60.7  5.63 2.13
Coma Berenices     83.5  7.65 2.51
Coma Berenices    112.3  5.94 2.17
Hercules           28.7  2.12 1.48
Hercules           64.3  3.62 1.68
Hercules           91.8  8.91 3.03
Hercules          149.7  2.35 1.51
Hercules          244.3  4.75 1.99
Segue I             4.3  9.98 2.88
Segue I            11.2  2.67 3.05
Segue I            17.5  0.00 1.50
Segue I            22.5  0.00 2.53
Segue I            32.7  0.00 1.99
Segue I            44.0  9.42 3.24
Segue I            52.7  6.74 2.86
Segue I            76.0  0.00 1.89
Tucana             70.2  2.99 2.67
Tucana            140.1  5.16 3.15
Tucana            206.5  0.00 4.67
Tucana            257.1  4.49 2.77
Tucana            367.6  8.24 3.15
Tucana            433.2  0.00 2.29
Tucana            555.7  0.00 6.26
Ursa Major I       55.0  4.80 2.37
Ursa Major I      100.3 10.02 2.87
Ursa Major I      138.9  6.42 2.22
Ursa Major I      169.2  5.64 2.23
Ursa Major I      215.3  2.57 2.10
Ursa Major I      265.5  6.26 2.15
Willman I           8.9  5.35 2.17
Willman I          15.7  3.53 1.93
Willman I          22.3  0.00 2.51
Willman I          31.9  1.99 3.85
Willman I          47.7  4.58 2.09
Willman I          70.7  4.18 1.94

